Parameter Hub: a Rack-Scale Parameter Server for Distributed Deep Neural Network Training

Distributed deep neural network (DDNN) training constitutes an increasingly important workload that frequently runs in the cloud. Larger DNN models and faster compute engines are shifting DDNN training bottlenecks from computation to communication. This paper characterizes DDNN training to precisely pinpoint these bottlenecks. We found that timely training requires high performance parameter servers (PSs) with optimized network stacks and gradient processing pipelines, as well as server and network hardware with balanced computation and communication resources. We therefore propose PHub, a high performance multi-tenant, rack-scale PS design. PHub co-designs the PS software and hardware to accelerate rack-level and hierarchical cross-rack parameter exchange, with an API compatible with many DDNN training frameworks. PHub provides a performance improvement of up to 2.7x compared to state-of-the-art distributed training techniques for cloud-based ImageNet workloads, with 25% better throughput per dollar.

==> Figures/service_run_raw.txt <==
[18:01:05] src/kvstore/././kvstore_dist_server.h:145: PHUB SUPPRESS OPTIMIZER toggled?0
INFO:root:Epoch[0] Batch [50]   Speed: 473.14 samples/sec       accuracy=0.031863
INFO:root:Epoch[0] Batch [100]  Speed: 470.54 samples/sec       accuracy=0.028125
INFO:root:Epoch[0] Batch [150]  Speed: 470.46 samples/sec       accuracy=0.033125
INFO:root:Epoch[0] Batch [200]  Speed: 471.26 samples/sec       accuracy=0.032500
INFO:root:Epoch[0] Batch [250]  Speed: 469.78 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [300]  Speed: 471.27 samples/sec       accuracy=0.033125
INFO:root:Epoch[0] Batch [350]  Speed: 471.44 samples/sec       accuracy=0.033750
INFO:root:Epoch[0] Batch [400]  Speed: 471.13 samples/sec       accuracy=0.033125
INFO:root:Epoch[0] Batch [450]  Speed: 470.38 samples/sec       accuracy=0.025625


INFO:root:Epoch[0] Batch [50]   Speed: 490.78 samples/sec       accuracy=0.023897
INFO:root:Epoch[0] Batch [50]   Speed: 475.74 samples/sec       accuracy=0.025735
INFO:root:Epoch[0] Batch [100]  Speed: 496.79 samples/sec       accuracy=0.016250
INFO:root:Epoch[0] Batch [100]  Speed: 483.97 samples/sec       accuracy=0.016875
INFO:root:Epoch[0] Batch [150]  Speed: 498.68 samples/sec       accuracy=0.032500
INFO:root:Epoch[0] Batch [150]  Speed: 478.19 samples/sec       accuracy=0.010000
INFO:root:Epoch[0] Batch [200]  Speed: 505.59 samples/sec       accuracy=0.032500
INFO:root:Epoch[0] Batch [200]  Speed: 490.39 samples/sec       accuracy=0.005625
INFO:root:Epoch[0] Batch [250]  Speed: 492.87 samples/sec       accuracy=0.022500
INFO:root:Epoch[0] Batch [250]  Speed: 486.21 samples/sec       accuracy=0.011250
INFO:root:Epoch[0] Batch [300]  Speed: 487.55 samples/sec       accuracy=0.016875
INFO:root:Epoch[0] Batch [300]  Speed: 484.58 samples/sec       accuracy=0.015625

INFO:root:Epoch[0] Batch [50]   Speed: 500.75 samples/sec       accuracy=0.009804
INFO:root:Epoch[0] Batch [50]   Speed: 461.02 samples/sec       accuracy=0.028186
INFO:root:Epoch[0] Batch [50]   Speed: 454.88 samples/sec       accuracy=0.012255
INFO:root:Epoch[0] Batch [100]  Speed: 499.91 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 454.98 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 453.21 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 501.44 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 458.97 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 454.95 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 498.14 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 457.08 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 455.79 samples/sec       accuracy=0.000000

INFO:root:Epoch[0] Batch [50]   Speed: 451.19 samples/sec       accuracy=0.007966
INFO:root:Epoch[0] Batch [50]   Speed: 442.88 samples/sec       accuracy=0.018382
INFO:root:Epoch[0] Batch [50]   Speed: 428.21 samples/sec       accuracy=0.007966
INFO:root:Epoch[0] Batch [50]   Speed: 425.54 samples/sec       accuracy=0.003676
INFO:root:Epoch[0] Batch [100]  Speed: 448.62 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 442.43 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 431.79 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 429.02 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 448.48 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 439.33 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 429.52 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 423.60 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 444.78 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 434.11 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 422.32 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 417.65 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 436.41 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 437.70 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 415.86 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 419.47 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [300]  Speed: 446.84 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [300]  Speed: 444.68 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [300]  Speed: 421.65 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [300]  Speed: 425.69 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [350]  Speed: 434.87 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [350]  Speed: 437.95 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [350]  Speed: 433.79 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [350]  Speed: 425.57 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [400]  Speed: 457.06 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [400]  Speed: 443.18 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [400]  Speed: 427.61 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [400]  Speed: 423.33 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [450]  Speed: 446.76 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [450]  Speed: 442.63 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [450]  Speed: 428.63 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [450]  Speed: 425.64 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [500]  Speed: 450.03 samples/sec       accuracy=0.000000


INFO:root:Epoch[0] Batch [50]   Speed: 267.61 samples/sec       accuracy=0.019608
INFO:root:Epoch[0] Batch [50]   Speed: 260.22 samples/sec       accuracy=0.001225
INFO:root:Epoch[0] Batch [50]   Speed: 255.74 samples/sec       accuracy=0.008578
INFO:root:Epoch[0] Batch [50]   Speed: 255.82 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [50]   Speed: 254.80 samples/sec       accuracy=0.001225
INFO:root:Epoch[0] Batch [50]   Speed: 253.49 samples/sec       accuracy=0.002451
INFO:root:Epoch[0] Batch [50]   Speed: 253.65 samples/sec       accuracy=0.007353
INFO:root:Epoch[0] Batch [50]   Speed: 252.53 samples/sec       accuracy=0.011642
INFO:root:Epoch[0] Batch [100]  Speed: 260.03 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [100]  Speed: 254.20 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 251.82 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 250.22 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 251.24 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 251.11 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 250.79 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 252.68 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 258.14 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [150]  Speed: 255.45 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 252.66 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 253.37 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 252.39 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 252.03 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 252.18 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 251.33 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 256.31 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [200]  Speed: 252.83 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 251.62 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 251.17 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 250.38 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 249.77 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 250.63 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 251.09 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 256.63 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [250]  Speed: 254.91 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 253.27 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 250.75 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 252.63 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 251.98 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 252.64 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 251.43 samples/sec       accuracy=0.000000'

|--                 System Read Throughput(MB/s):      52763.99                --|
|--                System Write Throughput(MB/s):      50686.49                --|
|--               System Memory Throughput(MB/s):     103450.48                --|



RESNET-50
INFO:root:Epoch[0] Batch [50]   Speed: 180.62 samples/sec       accuracy=0.083946
INFO:root:Epoch[0] Batch [50]   Speed: 179.80 samples/sec       accuracy=0.140319
INFO:root:Epoch[0] Batch [50]   Speed: 180.00 samples/sec       accuracy=0.070466
INFO:root:Epoch[0] Batch [50]   Speed: 178.55 samples/sec       accuracy=0.060662
INFO:root:Epoch[0] Batch [50]   Speed: 178.07 samples/sec       accuracy=0.081495
INFO:root:Epoch[0] Batch [50]   Speed: 176.74 samples/sec       accuracy=0.181985
INFO:root:Epoch[0] Batch [50]   Speed: 177.06 samples/sec       accuracy=0.081495
INFO:root:Epoch[0] Batch [50]   Speed: 175.28 samples/sec       accuracy=0.121324
INFO:root:Epoch[0] Batch [100]  Speed: 180.97 samples/sec       accuracy=0.655625
INFO:root:Epoch[0] Batch [100]  Speed: 179.86 samples/sec       accuracy=0.644375
INFO:root:Epoch[0] Batch [100]  Speed: 179.67 samples/sec       accuracy=0.684375
INFO:root:Epoch[0] Batch [100]  Speed: 179.11 samples/sec       accuracy=0.649375
INFO:root:Epoch[0] Batch [100]  Speed: 177.63 samples/sec       accuracy=0.613125
INFO:root:Epoch[0] Batch [100]  Speed: 176.85 samples/sec       accuracy=0.744375
INFO:root:Epoch[0] Batch [100]  Speed: 177.31 samples/sec       accuracy=0.645625
INFO:root:Epoch[0] Batch [100]  Speed: 175.27 samples/sec       accuracy=0.664375
INFO:root:Epoch[0] Batch [150]  Speed: 180.51 samples/sec       accuracy=0.995625
INFO:root:Epoch[0] Batch [150]  Speed: 179.22 samples/sec       accuracy=0.999375
INFO:root:Epoch[0] Batch [150]  Speed: 179.08 samples/sec       accuracy=0.996875
INFO:root:Epoch[0] Batch [150]  Speed: 178.65 samples/sec       accuracy=0.990625
INFO:root:Epoch[0] Batch [150]  Speed: 177.50 samples/sec       accuracy=0.993750
INFO:root:Epoch[0] Batch [150]  Speed: 177.01 samples/sec       accuracy=0.990000
INFO:root:Epoch[0] Batch [150]  Speed: 176.38 samples/sec       accuracy=0.995625
INFO:root:Epoch[0] Batch [150]  Speed: 175.31 samples/sec       accuracy=0.981250

INFO:root:Epoch[0] Batch [50]   Speed: 177.89 samples/sec       accuracy=0.607230
INFO:root:Epoch[0] Batch [50]   Speed: 176.19 samples/sec       accuracy=0.569240
INFO:root:Epoch[0] Batch [50]   Speed: 175.70 samples/sec       accuracy=0.593750
INFO:root:Epoch[0] Batch [50]   Speed: 176.16 samples/sec       accuracy=0.599877
INFO:root:Epoch[0] Batch [100]  Speed: 177.38 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [100]  Speed: 177.01 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [100]  Speed: 175.85 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [100]  Speed: 175.81 samples/sec       accuracy=1.000000

INFO:root:Epoch[0] Batch [50]   Speed: 177.18 samples/sec       accuracy=0.737745
INFO:root:Epoch[0] Batch [50]   Speed: 175.79 samples/sec       accuracy=0.713848
INFO:root:Epoch[0] Batch [100]  Speed: 176.64 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [100]  Speed: 176.24 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [150]  Speed: 176.61 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [150]  Speed: 175.85 samples/sec       accuracy=1.000000

INFO:root:Epoch[0] Batch [50]   Speed: 176.77 samples/sec       accuracy=0.840074
INFO:root:Epoch[0] Batch [100]  Speed: 176.70 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [150]  Speed: 177.15 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [200]  Speed: 177.43 samples/sec       accuracy=1.000000






==> SOCC 18/Figures/service_run_raw.txt <==
[18:01:05] src/kvstore/././kvstore_dist_server.h:145: PHUB SUPPRESS OPTIMIZER toggled?0
INFO:root:Epoch[0] Batch [50]   Speed: 473.14 samples/sec       accuracy=0.031863
INFO:root:Epoch[0] Batch [100]  Speed: 470.54 samples/sec       accuracy=0.028125
INFO:root:Epoch[0] Batch [150]  Speed: 470.46 samples/sec       accuracy=0.033125
INFO:root:Epoch[0] Batch [200]  Speed: 471.26 samples/sec       accuracy=0.032500
INFO:root:Epoch[0] Batch [250]  Speed: 469.78 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [300]  Speed: 471.27 samples/sec       accuracy=0.033125
INFO:root:Epoch[0] Batch [350]  Speed: 471.44 samples/sec       accuracy=0.033750
INFO:root:Epoch[0] Batch [400]  Speed: 471.13 samples/sec       accuracy=0.033125
INFO:root:Epoch[0] Batch [450]  Speed: 470.38 samples/sec       accuracy=0.025625


INFO:root:Epoch[0] Batch [50]   Speed: 490.78 samples/sec       accuracy=0.023897
INFO:root:Epoch[0] Batch [50]   Speed: 475.74 samples/sec       accuracy=0.025735
INFO:root:Epoch[0] Batch [100]  Speed: 496.79 samples/sec       accuracy=0.016250
INFO:root:Epoch[0] Batch [100]  Speed: 483.97 samples/sec       accuracy=0.016875
INFO:root:Epoch[0] Batch [150]  Speed: 498.68 samples/sec       accuracy=0.032500
INFO:root:Epoch[0] Batch [150]  Speed: 478.19 samples/sec       accuracy=0.010000
INFO:root:Epoch[0] Batch [200]  Speed: 505.59 samples/sec       accuracy=0.032500
INFO:root:Epoch[0] Batch [200]  Speed: 490.39 samples/sec       accuracy=0.005625
INFO:root:Epoch[0] Batch [250]  Speed: 492.87 samples/sec       accuracy=0.022500
INFO:root:Epoch[0] Batch [250]  Speed: 486.21 samples/sec       accuracy=0.011250
INFO:root:Epoch[0] Batch [300]  Speed: 487.55 samples/sec       accuracy=0.016875
INFO:root:Epoch[0] Batch [300]  Speed: 484.58 samples/sec       accuracy=0.015625

INFO:root:Epoch[0] Batch [50]   Speed: 500.75 samples/sec       accuracy=0.009804
INFO:root:Epoch[0] Batch [50]   Speed: 461.02 samples/sec       accuracy=0.028186
INFO:root:Epoch[0] Batch [50]   Speed: 454.88 samples/sec       accuracy=0.012255
INFO:root:Epoch[0] Batch [100]  Speed: 499.91 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 454.98 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 453.21 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 501.44 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 458.97 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 454.95 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 498.14 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 457.08 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 455.79 samples/sec       accuracy=0.000000

INFO:root:Epoch[0] Batch [50]   Speed: 451.19 samples/sec       accuracy=0.007966
INFO:root:Epoch[0] Batch [50]   Speed: 442.88 samples/sec       accuracy=0.018382
INFO:root:Epoch[0] Batch [50]   Speed: 428.21 samples/sec       accuracy=0.007966
INFO:root:Epoch[0] Batch [50]   Speed: 425.54 samples/sec       accuracy=0.003676
INFO:root:Epoch[0] Batch [100]  Speed: 448.62 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 442.43 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 431.79 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 429.02 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 448.48 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 439.33 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 429.52 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 423.60 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 444.78 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 434.11 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 422.32 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 417.65 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 436.41 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 437.70 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 415.86 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 419.47 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [300]  Speed: 446.84 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [300]  Speed: 444.68 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [300]  Speed: 421.65 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [300]  Speed: 425.69 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [350]  Speed: 434.87 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [350]  Speed: 437.95 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [350]  Speed: 433.79 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [350]  Speed: 425.57 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [400]  Speed: 457.06 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [400]  Speed: 443.18 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [400]  Speed: 427.61 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [400]  Speed: 423.33 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [450]  Speed: 446.76 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [450]  Speed: 442.63 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [450]  Speed: 428.63 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [450]  Speed: 425.64 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [500]  Speed: 450.03 samples/sec       accuracy=0.000000


INFO:root:Epoch[0] Batch [50]   Speed: 267.61 samples/sec       accuracy=0.019608
INFO:root:Epoch[0] Batch [50]   Speed: 260.22 samples/sec       accuracy=0.001225
INFO:root:Epoch[0] Batch [50]   Speed: 255.74 samples/sec       accuracy=0.008578
INFO:root:Epoch[0] Batch [50]   Speed: 255.82 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [50]   Speed: 254.80 samples/sec       accuracy=0.001225
INFO:root:Epoch[0] Batch [50]   Speed: 253.49 samples/sec       accuracy=0.002451
INFO:root:Epoch[0] Batch [50]   Speed: 253.65 samples/sec       accuracy=0.007353
INFO:root:Epoch[0] Batch [50]   Speed: 252.53 samples/sec       accuracy=0.011642
INFO:root:Epoch[0] Batch [100]  Speed: 260.03 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [100]  Speed: 254.20 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 251.82 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 250.22 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 251.24 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 251.11 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 250.79 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [100]  Speed: 252.68 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 258.14 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [150]  Speed: 255.45 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 252.66 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 253.37 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 252.39 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 252.03 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 252.18 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [150]  Speed: 251.33 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 256.31 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [200]  Speed: 252.83 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 251.62 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 251.17 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 250.38 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 249.77 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 250.63 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [200]  Speed: 251.09 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 256.63 samples/sec       accuracy=0.031250
INFO:root:Epoch[0] Batch [250]  Speed: 254.91 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 253.27 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 250.75 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 252.63 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 251.98 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 252.64 samples/sec       accuracy=0.000000
INFO:root:Epoch[0] Batch [250]  Speed: 251.43 samples/sec       accuracy=0.000000'

|--                 System Read Throughput(MB/s):      52763.99                --|
|--                System Write Throughput(MB/s):      50686.49                --|
|--               System Memory Throughput(MB/s):     103450.48                --|



RESNET-50
INFO:root:Epoch[0] Batch [50]   Speed: 180.62 samples/sec       accuracy=0.083946
INFO:root:Epoch[0] Batch [50]   Speed: 179.80 samples/sec       accuracy=0.140319
INFO:root:Epoch[0] Batch [50]   Speed: 180.00 samples/sec       accuracy=0.070466
INFO:root:Epoch[0] Batch [50]   Speed: 178.55 samples/sec       accuracy=0.060662
INFO:root:Epoch[0] Batch [50]   Speed: 178.07 samples/sec       accuracy=0.081495
INFO:root:Epoch[0] Batch [50]   Speed: 176.74 samples/sec       accuracy=0.181985
INFO:root:Epoch[0] Batch [50]   Speed: 177.06 samples/sec       accuracy=0.081495
INFO:root:Epoch[0] Batch [50]   Speed: 175.28 samples/sec       accuracy=0.121324
INFO:root:Epoch[0] Batch [100]  Speed: 180.97 samples/sec       accuracy=0.655625
INFO:root:Epoch[0] Batch [100]  Speed: 179.86 samples/sec       accuracy=0.644375
INFO:root:Epoch[0] Batch [100]  Speed: 179.67 samples/sec       accuracy=0.684375
INFO:root:Epoch[0] Batch [100]  Speed: 179.11 samples/sec       accuracy=0.649375
INFO:root:Epoch[0] Batch [100]  Speed: 177.63 samples/sec       accuracy=0.613125
INFO:root:Epoch[0] Batch [100]  Speed: 176.85 samples/sec       accuracy=0.744375
INFO:root:Epoch[0] Batch [100]  Speed: 177.31 samples/sec       accuracy=0.645625
INFO:root:Epoch[0] Batch [100]  Speed: 175.27 samples/sec       accuracy=0.664375
INFO:root:Epoch[0] Batch [150]  Speed: 180.51 samples/sec       accuracy=0.995625
INFO:root:Epoch[0] Batch [150]  Speed: 179.22 samples/sec       accuracy=0.999375
INFO:root:Epoch[0] Batch [150]  Speed: 179.08 samples/sec       accuracy=0.996875
INFO:root:Epoch[0] Batch [150]  Speed: 178.65 samples/sec       accuracy=0.990625
INFO:root:Epoch[0] Batch [150]  Speed: 177.50 samples/sec       accuracy=0.993750
INFO:root:Epoch[0] Batch [150]  Speed: 177.01 samples/sec       accuracy=0.990000
INFO:root:Epoch[0] Batch [150]  Speed: 176.38 samples/sec       accuracy=0.995625
INFO:root:Epoch[0] Batch [150]  Speed: 175.31 samples/sec       accuracy=0.981250

INFO:root:Epoch[0] Batch [50]   Speed: 177.89 samples/sec       accuracy=0.607230
INFO:root:Epoch[0] Batch [50]   Speed: 176.19 samples/sec       accuracy=0.569240
INFO:root:Epoch[0] Batch [50]   Speed: 175.70 samples/sec       accuracy=0.593750
INFO:root:Epoch[0] Batch [50]   Speed: 176.16 samples/sec       accuracy=0.599877
INFO:root:Epoch[0] Batch [100]  Speed: 177.38 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [100]  Speed: 177.01 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [100]  Speed: 175.85 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [100]  Speed: 175.81 samples/sec       accuracy=1.000000

INFO:root:Epoch[0] Batch [50]   Speed: 177.18 samples/sec       accuracy=0.737745
INFO:root:Epoch[0] Batch [50]   Speed: 175.79 samples/sec       accuracy=0.713848
INFO:root:Epoch[0] Batch [100]  Speed: 176.64 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [100]  Speed: 176.24 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [150]  Speed: 176.61 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [150]  Speed: 175.85 samples/sec       accuracy=1.000000

INFO:root:Epoch[0] Batch [50]   Speed: 176.77 samples/sec       accuracy=0.840074
INFO:root:Epoch[0] Batch [100]  Speed: 176.70 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [150]  Speed: 177.15 samples/sec       accuracy=1.000000
INFO:root:Epoch[0] Batch [200]  Speed: 177.43 samples/sec       accuracy=1.000000





